Testing General Relativity: new measurements of gravitational redshift in galaxy clusters

The peculiar velocity distribution of cluster member galaxies provides a powerful tool to directly investigate the gravitational potentials within galaxy clusters and to test the gravity theory on megaparsec scales. We exploit spectroscopic galaxy and galaxy cluster samples extracted from the latest releases of the Sloan Digital Sky Survey (SDSS) to derive new constraints on the gravity theory. We consider a spectroscopic sample of $3058$ galaxy clusters, with a maximum redshift of $0.5$. We analyse the velocity distribution of the cluster member galaxies to make new measurements of the gravitational redshift effect inside galaxy clusters. We accurately estimate the cluster centres, computing them as the average of angular positions and redshifts of the closest galaxies to the brightest cluster galaxies. We find that this centre definition provides a better estimation of the centre of the cluster gravitational potential wells, relative to simply assuming the brightest cluster galaxies as the cluster centres, as done in the past literature. We compare our measurements with the theoretical predictions of three different gravity theories: general relativity (GR), the $f(R)$ model, and the Dvali-Gabadadze-Porrati (DGP) model. A new statistical procedure is used to fit the measured gravitational redshift signal and thus to discriminate among the considered gravity theories. Finally, we investigate the systematic uncertainties possibly affecting the analysis. We clearly detect the gravitational redshift effect in the exploited cluster member catalogue. We recover an integrated gravitational redshift signal of $-11.4 \pm 3.3$ km s$^{-1}$, which is in agreement, within the errors, with past literature works. Overall, our results are consistent with both GR and DGP predictions, while they are in marginal disagreement with the predictions of the considered $f(R)$ strong field model.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> reply.txt <==
We thank the anonymous referee for her/his comments and suggestions to
strengthen the methodology and results of our analysis. We have
carefully considered all the referee's comments in the revised
draft. The changes in the text from the previous version are
highlighted in bold. We list below point by point our responses.

Reviewer:

1) Empirical mass calibration in Eq. (1):

The authors estimated the mass of each halo, M_500, based on
Eq. (1). I am afraid that this calibrated mass relation ceases to be
adequate if the theory of gravity is changed. In modified gravity
models, the so-called fifth force arising from the new scalar degree
of freedom changes the relation between mass and observables (e.g.,
pressure or gas profiles). See Terukina et al. ('14) and Wilcox et
al. ('15) below. Since the estimated mass of M_500 is frequently used
in this paper, this point is crucial particularly when the authors
compare the measured result of the gravitational redshift with
predictions in modified gravity models. The authors should carefully
check this, and discuss its impact on the final result and conclusion.

Authors:

Following the refeere's comments, we tested the effects of modified
gravity models on the mass-observable relation. Specifically, we used
Eqs. (6) and (22) from Mitchell et al. (2021) to compute the M500
masses for each cluster in f(R) strong field scenarios. The new M500
values are on average about 15% higher than the corresponding masses
estimated in GR. We also re-computed the r500 and c500 values for each
cluster, and performed again the full statistical analysis to
investigate the effects on the gravitational redshift measurements. We
find that the new measurements are shifted on averaged by about 20%
towards positive ∆ values with respect to the results obtained
assuming GR. Nevertheless, these new results are still within the
estimated statistical uncertainties. Moreover, the theoretical models
computed considering the new M500 and c500 values are within the
estimated uncertainties as well. To summarize, we do find that the
dependence of mass-observable reletaion on modified gravity models can
introduce a systematic bias if not properly modelled, and should be
consistently included in the likelihood function. However, this effect
is not statistically significant given the estimated uncertainties of
the current analysis. We added all these considerations in the text,
in particular in Sections 8 and 9.
	
	
Reviewer:

2) Prediction in Eqs. (11) and (23):

In predicting gravitational redshift including systematics, the key
equation is Eq. (31), which is effectively written as a sum of
gravitational redshift and transverse Doppler effects, Eqs. (11) and
(23). These expressions involve many ingredients, but some of them are
not clearly described in the paper. Examples include the mass function
and concentration-mass relation. Also, the minimum and maximum masses
of halos are not explicitly given. How do the authors treat and assume
them ?

Authors:

As suggested by the referee, we described in the new draft the mass
distribution used to compute Eqs.(11) and (23), and the minimum and
maximum cluster masses, at the beginning of Section 6. Furthermore, we
reported the relation used to compute the c_500 parameter for each
cluster.


Reviewer:

3) f(R) gravity model in Sec. 4.2:

In computing Eq.(31) in modified gravity models, while the authors
took into account the Vainshtein mechanism in the DGP model, the
chameleon screening effect is not properly considered in predicting
the measured gravitational redshift in the f(R) gravity
model. Adopting simply the strong field scenario, they just change the
gravitational constant by multiplying it by the factor of
4/3. Strictly, this is known to be valid in the linear theory limit at
small scales. Then, they found that the measured results disfavors the
prediction, and concluded that f(R) gravity is inconsistent with
observations. This is a rather misleading statement based on an
improper treatment and/or a strong assumption, and has to be corrected
properly. Since the strong field scenario has been already excluded by
many observations, the disagreement that the author found is not new
but is regarded as a consistent result with previous studies.  Note
that there is a way to make a prediction beyond the strong field case,
and indeed, based on such a treatment, a strong constraint on the
parameter |f_{R,0}| has been obtained from the tacked cluster
profiles: A. Terukina, et al. JCAP 04 (2014) 013 (arXiv:1312.5083)
H. Wilcox et al. MNRAS 452, 1171 (2015) (arXiv:1504.03937)
	
Authors:

We agree with the referee, and clearly specified in the new draft that
the f(R) strong field scenario (fR0 ~ 1e-4) has already been ruled out
by different observations. Nevertheless, we decided to consider this
model since its predictions are significantly enough different from GR
to be detectable with current gravitational redshift measurements. The
new draft specifies that the results of our work, which provide new
constraints in marginal disagreement with the f(R) strong field
scenario, are in fact consistent with past leterature works, such as
the ones suggested by the referee. The changes in the text are at the
end of Section 4.2, and in Sections 8 and 9.


Reviewer:

4) Background correction in Fig. 5:

The authors adopted a statistical approach to remove background
galaxies from the phase space diagram of the stacked number galaxy
data. After the correction shown in the bottom panel of Fig. 5, the
number of galaxies having a large velocity offset is significantly
reduced. However, a visual inspection reveals that there still remain
a sizable amount of galaxies which have a large velocity offset around
r_perp/r_500 ~ 1 and 3-4. This implies that the subtraction of
'background' galaxies is not uniform over the transverse radius. The
authors should clarify the reasons for this, and discuss a possible
impact on the measurement of the gravitational redshift.
	
Authors:

Following the referee's comments, we further investigated this
important step of the analysis. We found that in each bin of these
parameter regions there is at most one galaxy. This not uniform
background subtraction might be due to statistical uncertainties. We
tested the impact on the final results by measuring again the
gravitational redshift considering only those galaxies with |∆| < 2000
km/s. We find that the new results are consistent, within the errors,
with the ones of the main analysis described in the paper. This new
validation test is described at the end of Section 7.1.



